Towards More Realistic Extraction Attacks: An Adversarial Perspective

Language models are prone to memorizing their training data, making them vulnerable to extraction attacks. While existing research often examines isolated setups, such as a single model or a fixed prompt, real-world adversaries have a considerably larger attack surface due to access to models across various sizes and checkpoints, and repeated prompting. In this paper, we revisit extraction attacks from an adversarial perspective -- with multi-faceted access to the underlying data. We find significant churn in extraction trends, i.e., even unintuitive changes to the prompt, or targeting smaller models and earlier checkpoints, can extract distinct information. By combining multiple attacks, our adversary doubles ($2 \times$) the extraction risks, persisting even under mitigation strategies like data deduplication. We conclude with four case studies, including detecting pre-training data, copyright violations, extracting personally identifiable information, and attacking closed-source models, showing how our more realistic adversary can outperform existing adversaries in the literature.

==> data/approx_matching_delta.dat <==
delta exact leven lcs ngram hamming rougel bertscore
1. 0.873 0.873 0.873 0.873 0.873 0.873 0.873
0.9 0.873 1.706 0.938 0.905 1.088 1.62 9.26
0.8 0.873 2.529 1.032 0.964 1.2 2.6 70.46
0.7 0.873 3.595 1.153 1.093 1.353 3.6 99.98
0.6 0.873 5.192 1.324 1.203 1.529 5.38 100.0
0.5 0.873 7.756 1.5859999999999999 1.351 1.792 8.02 100.0
0.4 0.873 13.045000000000002 1.899 1.542 2.185 13.54 100.0
0.3 0.873 24.029 2.431 1.8450000000000002 2.862 24.18 100.0
0.2 0.873 62.404 3.5540000000000003 2.274 4.329 64.44 100.0
0.1 0.873 99.481 7.090000000000001 3.277 9.486 99.56 100.0

==> data/comb_cost.dat <==
cost single comb combmin combgreedy
1 1.2890000000000001 1.2890000000000001 1.2890000000000001 1.286
2 1.533 1.533 1.533 1.516
3 1.533 1.669 1.669 1.6420000000000001
4 1.7850000000000001 1.7850000000000001 1.7850000000000001 1.7850000000000001
5 1.831 1.915 1.831 1.856
6 1.831 2.056 2.056 2.03
7 1.831 2.089 1.9879999999999998 2.061
8 2.131 2.131 2.131 2.131
9 2.131 2.276 2.131 2.131
10 2.131 2.32 2.253 2.133
11 2.131 2.352 2.314 2.283
12 2.131 2.378 2.274 2.31
13 2.131 2.418 2.418 2.154
14 2.131 2.512 2.512 2.194
15 2.131 2.55 2.55 2.336
16 2.131 2.58 2.303 2.355
17 2.131 2.603 2.488 2.488
18 2.453 2.6149999999999998 2.453 2.453
19 2.453 2.637 2.535 2.5309999999999997
20 2.5 2.653 2.5 2.5149999999999997
21 2.5 2.675 2.573 2.572
22 2.5 2.707 2.597 2.572
23 2.5 2.733 2.708 2.598
24 2.5 2.746 2.617 2.612
25 2.5 2.767 2.643 2.632
26 2.5 2.787 2.617 2.55
27 2.5 2.8000000000000003 2.6149999999999998 2.606
28 2.5 2.811 2.656 2.637
29 2.5 2.825 2.804 2.649
30 2.5 2.843 2.843 2.672
31 2.5 2.862 2.862 2.634
32 2.5 2.8850000000000002 2.818 2.6550000000000002
33 2.5 2.895 2.854 2.6710000000000003
34 2.5 2.91 2.904 2.6870000000000003
35 2.5 2.928 2.7199999999999998 2.665
36 2.5 2.945 2.633 2.669
37 2.5 2.962 2.894 2.691
38 2.5 2.9690000000000003 2.903 2.706
39 2.5 2.98 2.941 2.723
40 2.5 2.986 2.702 2.689
41 2.5 2.988 2.8289999999999997 2.705
42 2.5 2.999 2.949 2.721
43 2.5 3.004 2.991 2.735
44 2.5 3.015 2.767 2.714
45 2.8369999999999997 3.024 2.8369999999999997 2.8369999999999997
46 2.8369999999999997 3.041 2.8979999999999997 2.8979999999999997
47 2.8369999999999997 3.0460000000000003 2.927 2.918
48 2.8369999999999997 3.058 2.957 2.9530000000000003
49 2.8369999999999997 3.0620000000000003 2.941 2.924
50 2.8369999999999997 3.065 2.9659999999999997 2.947

==> data/copyright.dat <==
length single prompt size step
100 11.4 14.05 14.700000000000002 15.05
150 5.050000000000001 5.7 5.65 5.7
200 2.6 3.1000000000000004 2.85 2.8
250 1.6500000000000001 1.6500000000000001 1.6500000000000001 1.7400000000000002
300 0.5499999999999999 0.62 0.5899999999999999 0.64

==> data/dataset_inference.dat <==
datasize single prompt size step
500 0.49374791986016064 0.20821860342243298 0.4007845351316232 0.4341615432811061
600 0.4173260693869046 0.18059520376156118 0.38471505129151373 0.4157780277238403
700 0.1320309879431344 0.07384728638944814 0.15852284361659846 0.15400159560604726
800 0.06164251557501565 0.060942408833502486 0.07559086821668991 0.07098322157808776
900 0.10825933412024993 0.07785056404946447 0.12871550197223447 0.12616903881579408
1000 0.09804162252251224 0.08876886263210566 0.15211291137670613 0.1358715309696504

==> data/extraction_lengths.dat <==
length number
1.0 52456
25.95 883
50.9 331
75.85 178
100.8 94
125.75 71
150.7 60
175.65 46
200.6 27
225.54999999999998 26
250.5 33
275.45 22
300.4 20
325.34999999999997 11
350.3 7
375.25 15
400.2 11
425.15 5
450.09999999999997 11
475.05 272


==> data/modelsize_exact_overlap.dat <==
modelsize acc
1b 0.131
1.4b 0.154
2.8b 0.208
6.9b 0.268
12b 0.308

==> data/modelsize_exact_overlap_complen50.dat <==
modelsize acc
1b 0.782
1.4b 0.869
2.8b 1.045
6.9b 1.257
12b 1.392

==> data/modelsize_exact_overlap_deduped.dat <==
modelsize acc
1b 0.036000000000000004
1.4b 0.046
2.8b 0.06999999999999999
6.9b 0.08099999999999999
12b 0.092

==> data/modelsize_leven_95.dat <==
modelsize acc
1b 0.233
1.4b 0.27
2.8b 0.33999999999999997
6.9b 0.432
12b 0.502

==> data/modelstep_exact_overlap.dat <==
modelstep acc
100k 0.214
105k 0.233
110k 0.251
115k 0.248
120k 0.265
125k 0.272
130k 0.264
135k 0.269
140k 0.268

==> data/modelstep_exact_overlap_complen50.dat <==
modelstep acc
100k 1.142
105k 1.161
110k 1.207
115k 1.2349999999999999
120k 1.225
125k 1.239
130k 1.25
135k 1.24
140k 1.258

==> data/modelstep_exact_overlap_deduped.dat <==
modelstep acc
100k 0.065
105k 0.07100000000000001
110k 0.075
115k 0.078
120k 0.078
125k 0.073
130k 0.078
135k 0.078
140k 0.08099999999999999

==> data/modelstep_leven_95.dat <==
modelstep acc
100k 0.367
105k 0.392
110k 0.414
115k 0.414
120k 0.418
125k 0.45199999999999996
130k 0.436
135k 0.437
140k 0.432

==> data/promptlen_exact_overlap.dat <==
promptlen acc
50 0.268
100 0.40299999999999997
150 0.48900000000000005
200 0.53
250 0.5660000000000001
300 0.5910000000000001
350 0.618
400 0.636
450 0.656
500 0.66

==> data/promptlen_exact_overlap_complen50.dat <==
promptlen acc
50 1.258
100 1.831
150 2.236
200 2.493
250 2.673
300 2.835
350 2.955
400 3.0509999999999997
450 3.144
500 3.2009999999999996

==> data/promptlen_exact_overlap_deduped.dat <==
promptlen acc
50 0.08099999999999999
100 0.128
150 0.15
200 0.165
250 0.181
300 0.192
350 0.203
400 0.209
450 0.217
500 0.213

==> data/promptlen_leven_95.dat <==
promptlen acc
50 0.432
100 0.6479999999999999
150 0.751
200 0.8250000000000001
250 0.8920000000000001
300 0.9259999999999999
350 0.9769999999999999
400 1.012
450 1.026
500 1.058
